Fundamental parameters of the massive eclipsing binary HM1 8

We present a comprehensive study of the massive binary system HM1~8, based on multi-epoch high resolution spectroscopy, $V$-band photometry and archival X-ray data. Spectra from the OWN Survey, a high resolution optical monitoring of Southern O and WN stars, are used to analyse the spectral morphology and perform quantitative spectroscopic analysis of both stellar components. The primary and secondary components are classified as O4.5~IV(f) and O9.7~V, respectively. From a radial-velocity (RV) study we derived a set of orbital parameters for the system. We found an eccentric orbit ($e=0.14 \pm 0.01$) with a period of $P = 5.87820 \pm 0.00008$~days. Through the simultaneous analysis of the RVs and the $V$-band light curve we derived an orbital inclination of $70.0^{\circ} \pm 2.0$ and stellar masses of $M_a=33.6^{+1.4}_{-1.2}~\text{M}_{\sun}$ for the primary, and $M_b=17.7^{+0.5}_{-0.7}~\text{M}_{\sun}$ for the secondary. The components show projected rotational velocities $v_1\sin{i}=105 \pm 14~\text{km~s}^{-1}$ and $v_2\sin{i}=82 \pm 15~\text{km~s}^{-1}$, respectively. A tidal evolution analysis is also performed and found to be in agreement with the orbital characteristics. Finally, the available X-ray observations show no evidence of a colliding winds region, therefore the X-ray emission is attributed to stellar winds.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
